Allpass Feedback Delay Networks

In the 1960s, Schroeder and Logan introduced delay line-based allpass filters, which are still popular due to their computational efficiency and versatile applicability in artificial reverberation, decorrelation, and dispersive system design. In this work, we extend the theory of allpass systems to any arbitrary connection of delay lines, namely feedback delay networks (FDNs). We present a characterization of uniallpass FDNs, i.e., FDNs, which are allpass for an arbitrary choice of delays. Further, we develop a solution to the completion problem, i.e., given an FDN feedback matrix to determine the remaining gain parameters such that the FDN is allpass. Particularly useful for the completion problem are feedback matrices, which yield a homogeneous decay of all system modes. Finally, we apply the uniallpass characterization to previous FDN designs, namely, Schroeder's series allpass and Gardner's nested allpass for single-input, single-output systems, and, Poletti's unitary reverberator for multi-input, multi-output systems and demonstrate the significant extension of the design space.

==> Bio2020_SebastianSchlecht.txt <==
Sebastian J. Schlecht is a Professor of Practice for Sound in Virtual Reality at the Acoustics Labs, Department of Signal Processing and Acoustics and Media Labs, Department of Media, of Aalto University, Finland. He received the Diploma in Applied Mathematics from the University of Trier, Germany in 2010, and an M.Sc. degree in Digital Music Processing from School of Electronic Engineering and Computer Science at Queen Mary University of London, U.K. in 2011. In 2017, he received a Doctoral degree at the International Audio Laboratories Erlangen, Germany, on the topic of artificial spatial reverberation and reverberation enhancement systems. From 2012 on, Dr. Schlecht was also external research and development consultant and lead developer of the 3D Reverb algorithm at the Fraunhofer IIS, Erlangen, Germany. 

His research interests are acoustic modeling and auditory perception of acoustics, analysis, and synthesis of feedback systems, music information retrieval, and virtual and augmented reality.

He is the recipient of multiple best paper awards including Best Paper in Journal of the Audio Engineering Society (JAES) in Jun 2020, Best Paper Award at IEEE Workshop on Applications of Signal Processing to Audio and Acoustics (WASPAA) in Oct 2019, 2nd Best Paper Award at International Conference on Digital Audio Effects (DAFx) in Sep 2018, and, Best Peer-Reviewed Paper at 2018 AES International Conference on Audio for Virtual and Augmented Reality (AES AVAR) in Aug 2018.
